Branching fractional Brownian motion: discrete approximations and maximal displacement

We construct and study branching fractional Brownian motion with Hurst parameter $H\in(1/2,1)$. The construction relies on a generalization of the discrete approximation of fractional Brownian motion (Hammond and Sheffield, Probability Theory and Related Fields, 2013) to power law P\'olya urns indexed by trees. We show that the first order of the speed of branching fractional Brownian motion with Hurst parameter $H$ is $ct^{H+1/2}$ where $c$ is explicit and only depends on the Hurst parameter. A notion of "branching property" for processes with memory emerges naturally from our construction.

==> figures/bfbm1.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 5289
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3321
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\clip(5673,-6912) rectangle (10962,-3591);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{10425}{-6000}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$0sr$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{white}
\draw (10950,-4275)--(10950,-6900);
\pgfsetbeveljoin
\pgfsetstrokecolor{black}
\draw (6450,-4950)--(6450,-4951)--(6451,-4954)--(6454,-4963)--(6458,-4978)--(6464,-4998)
  --(6471,-5022)--(6479,-5048)--(6487,-5074)--(6495,-5099)--(6503,-5122)--(6511,-5142)
  --(6519,-5160)--(6526,-5175)--(6534,-5189)--(6542,-5201)--(6550,-5213)--(6560,-5224)
  --(6571,-5235)--(6583,-5246)--(6596,-5256)--(6610,-5265)--(6625,-5274)--(6641,-5282)
  --(6657,-5290)--(6673,-5297)--(6689,-5304)--(6705,-5309)--(6720,-5315)--(6735,-5320)
  --(6750,-5325)--(6763,-5329)--(6776,-5334)--(6790,-5338)--(6804,-5343)--(6819,-5348)
  --(6835,-5352)--(6851,-5357)--(6868,-5363)--(6885,-5368)--(6903,-5373)--(6920,-5377)
  --(6939,-5382)--(6957,-5387)--(6975,-5391)--(6993,-5396)--(7013,-5400)--(7030,-5404)
  --(7048,-5408)--(7068,-5412)--(7088,-5416)--(7109,-5420)--(7131,-5424)--(7153,-5428)
  --(7177,-5432)--(7200,-5436)--(7223,-5440)--(7247,-5443)--(7269,-5447)--(7291,-5450)
  --(7312,-5453)--(7332,-5456)--(7352,-5458)--(7370,-5460)--(7388,-5463)--(7407,-5465)
  --(7425,-5466)--(7443,-5468)--(7462,-5469)--(7480,-5471)--(7498,-5472)--(7516,-5473)
  --(7534,-5473)--(7552,-5474)--(7569,-5474)--(7585,-5475)--(7602,-5475)--(7617,-5475)
  --(7633,-5475)--(7648,-5475)--(7663,-5475)--(7673,-5475)--(7683,-5475)--(7694,-5475)
  --(7706,-5475)--(7719,-5475)--(7733,-5475)--(7748,-5475)--(7766,-5475)--(7784,-5475)
  --(7805,-5475)--(7827,-5475)--(7852,-5475)--(7879,-5475)--(7907,-5475)--(7938,-5475)
  --(7971,-5475)--(8006,-5475)--(8043,-5475)--(8082,-5475)--(8123,-5475)--(8167,-5475)
  --(8213,-5475)--(8261,-5475)--(8313,-5475)--(8342,-5475)--(8372,-5475)--(8404,-5475)
  --(8437,-5475)--(8472,-5475)--(8508,-5475)--(8546,-5475)--(8587,-5475)--(8629,-5475)
  --(8673,-5475)--(8720,-5475)--(8769,-5475)--(8821,-5475)--(8875,-5475)--(8933,-5475)
  --(8993,-5475)--(9056,-5475)--(9121,-5475)--(9190,-5475)--(9260,-5475)--(9334,-5475)
  --(9409,-5475)--(9486,-5475)--(9563,-5475)--(9642,-5475)--(9720,-5475)--(9797,-5475)
  --(9873,-5475)--(9946,-5475)--(10016,-5475)--(10082,-5475)--(10143,-5475)--(10199,-5475)
  --(10248,-5475)--(10291,-5475)--(10328,-5475)--(10358,-5475)--(10381,-5475)
  --(10399,-5475)--(10411,-5475)--(10419,-5475)--(10423,-5475)--(10425,-5475);
\draw (7950,-5475)--(7950,-5476)--(7950,-5480)--(7950,-5489)--(7951,-5504)--(7952,-5524)
  --(7953,-5546)--(7954,-5569)--(7956,-5590)--(7958,-5609)--(7960,-5626)--(7963,-5641)
  --(7967,-5654)--(7970,-5665)--(7975,-5675)--(7981,-5686)--(7989,-5697)--(7997,-5707)
  --(8006,-5717)--(8017,-5726)--(8028,-5736)--(8040,-5745)--(8053,-5754)--(8065,-5762)
  --(8077,-5771)--(8088,-5779)--(8100,-5788)--(8110,-5795)--(8120,-5803)--(8130,-5811)
  --(8141,-5820)--(8153,-5830)--(8165,-5839)--(8177,-5848)--(8189,-5857)--(8202,-5866)
  --(8214,-5874)--(8226,-5882)--(8238,-5889)--(8250,-5895)--(8263,-5900)--(8270,-5903)
  --(8279,-5906)--(8288,-5908)--(8297,-5911)--(8308,-5913)--(8320,-5915)--(8333,-5916)
  --(8348,-5918)--(8365,-5919)--(8384,-5921)--(8404,-5922)--(8426,-5922)--(8451,-5923)
  --(8477,-5924)--(8506,-5924)--(8536,-5924)--(8568,-5925)--(8603,-5925)--(8639,-5925)
  --(8678,-5925)--(8719,-5925)--(8763,-5925)--(8788,-5925)--(8814,-5925)--(8842,-5925)
  --(8871,-5925)--(8902,-5925)--(8934,-5925)--(8968,-5925)--(9004,-5925)--(9042,-5925)
  --(9082,-5925)--(9125,-5925)--(9170,-5925)--(9218,-5925)--(9268,-5925)--(9322,-5925)
  --(9377,-5925)--(9436,-5925)--(9497,-5925)--(9560,-5925)--(9625,-5925)--(9691,-5925)
  --(9759,-5925)--(9827,-5925)--(9894,-5925)--(9961,-5925)--(10025,-5925)--(10087,-5925)
  --(10145,-5925)--(10198,-5925)--(10247,-5925)--(10289,-5925)--(10326,-5925)
  --(10356,-5925)--(10380,-5925)--(10398,-5925)--(10411,-5925)--(10419,-5925)
  --(10423,-5925)--(10425,-5925);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (6450,-3900)--(6450,-6900);
\draw (7950,-3900)--(7950,-6900);
\pgftext[base,left,at=\pgfqpointxy{7875}{-3750}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$r$}
\pgftext[base,left,at=\pgfqpointxy{6450}{-3750}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$s$}
\pgftext[base,left,at=\pgfqpointxy{10425}{-5025}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$0$}
\pgftext[base,left,at=\pgfqpointxy{10500}{-5550}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$0s$}
\pgfsetdash{}{+0pt}
\draw (5685,-4950)--(10425,-4950);
\endtikzpicture}%


==> figures/bfbm1_anton.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 5739
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3999
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\clip(5673,-7062) rectangle (11412,-3063);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{10500}{-6000}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$\color{blue}0rs$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{white}
\draw (11400,-3075)--(11400,-7050);
\pgfsetbeveljoin
\pgfsetstrokecolor{black}
\draw (6450,-4950)--(6450,-4951)--(6451,-4954)--(6454,-4963)--(6458,-4978)--(6464,-4998)
  --(6471,-5022)--(6479,-5048)--(6487,-5074)--(6495,-5099)--(6503,-5122)--(6511,-5142)
  --(6519,-5160)--(6526,-5175)--(6534,-5189)--(6542,-5201)--(6550,-5213)--(6560,-5224)
  --(6571,-5235)--(6583,-5246)--(6596,-5256)--(6610,-5265)--(6625,-5274)--(6641,-5282)
  --(6657,-5290)--(6673,-5297)--(6689,-5304)--(6705,-5309)--(6720,-5315)--(6735,-5320)
  --(6750,-5325)--(6763,-5329)--(6776,-5334)--(6790,-5338)--(6804,-5343)--(6819,-5348)
  --(6835,-5352)--(6851,-5357)--(6868,-5363)--(6885,-5368)--(6903,-5373)--(6920,-5377)
  --(6939,-5382)--(6957,-5387)--(6975,-5391)--(6993,-5396)--(7013,-5400)--(7030,-5404)
  --(7048,-5408)--(7068,-5412)--(7088,-5416)--(7109,-5420)--(7131,-5424)--(7153,-5428)
  --(7177,-5432)--(7200,-5436)--(7223,-5440)--(7247,-5443)--(7269,-5447)--(7291,-5450)
  --(7312,-5453)--(7332,-5456)--(7352,-5458)--(7370,-5460)--(7388,-5463)--(7407,-5465)
  --(7425,-5466)--(7443,-5468)--(7462,-5469)--(7480,-5471)--(7498,-5472)--(7516,-5473)
  --(7534,-5473)--(7552,-5474)--(7569,-5474)--(7585,-5475)--(7602,-5475)--(7617,-5475)
  --(7633,-5475)--(7648,-5475)--(7663,-5475)--(7673,-5475)--(7683,-5475)--(7694,-5475)
  --(7706,-5475)--(7719,-5475)--(7733,-5475)--(7748,-5475)--(7766,-5475)--(7784,-5475)
  --(7805,-5475)--(7827,-5475)--(7852,-5475)--(7879,-5475)--(7907,-5475)--(7938,-5475)
  --(7971,-5475)--(8006,-5475)--(8043,-5475)--(8082,-5475)--(8123,-5475)--(8167,-5475)
  --(8213,-5475)--(8261,-5475)--(8313,-5475)--(8342,-5475)--(8372,-5475)--(8404,-5475)
  --(8437,-5475)--(8472,-5475)--(8508,-5475)--(8546,-5475)--(8587,-5475)--(8629,-5475)
  --(8673,-5475)--(8720,-5475)--(8769,-5475)--(8821,-5475)--(8875,-5475)--(8933,-5475)
  --(8993,-5475)--(9056,-5475)--(9121,-5475)--(9190,-5475)--(9260,-5475)--(9334,-5475)
  --(9409,-5475)--(9486,-5475)--(9563,-5475)--(9642,-5475)--(9720,-5475)--(9797,-5475)
  --(9873,-5475)--(9946,-5475)--(10016,-5475)--(10082,-5475)--(10143,-5475)--(10199,-5475)
  --(10248,-5475)--(10291,-5475)--(10328,-5475)--(10358,-5475)--(10381,-5475)
  --(10399,-5475)--(10411,-5475)--(10419,-5475)--(10423,-5475)--(10425,-5475);
\draw (7950,-5475)--(7950,-5476)--(7950,-5480)--(7950,-5489)--(7951,-5504)--(7952,-5524)
  --(7953,-5546)--(7954,-5569)--(7956,-5590)--(7958,-5609)--(7960,-5626)--(7963,-5641)
  --(7967,-5654)--(7970,-5665)--(7975,-5675)--(7981,-5686)--(7989,-5697)--(7997,-5707)
  --(8006,-5717)--(8017,-5726)--(8028,-5736)--(8040,-5745)--(8053,-5754)--(8065,-5762)
  --(8077,-5771)--(8088,-5779)--(8100,-5788)--(8110,-5795)--(8120,-5803)--(8130,-5811)
  --(8141,-5820)--(8153,-5830)--(8165,-5839)--(8177,-5848)--(8189,-5857)--(8202,-5866)
  --(8214,-5874)--(8226,-5882)--(8238,-5889)--(8250,-5895)--(8263,-5900)--(8270,-5903)
  --(8279,-5906)--(8288,-5908)--(8297,-5911)--(8308,-5913)--(8320,-5915)--(8333,-5916)
  --(8348,-5918)--(8365,-5919)--(8384,-5921)--(8404,-5922)--(8426,-5922)--(8451,-5923)
  --(8477,-5924)--(8506,-5924)--(8536,-5924)--(8568,-5925)--(8603,-5925)--(8639,-5925)
  --(8678,-5925)--(8719,-5925)--(8763,-5925)--(8788,-5925)--(8814,-5925)--(8842,-5925)
  --(8871,-5925)--(8902,-5925)--(8934,-5925)--(8968,-5925)--(9004,-5925)--(9042,-5925)
  --(9082,-5925)--(9125,-5925)--(9170,-5925)--(9218,-5925)--(9268,-5925)--(9322,-5925)
  --(9377,-5925)--(9436,-5925)--(9497,-5925)--(9560,-5925)--(9625,-5925)--(9691,-5925)
  --(9759,-5925)--(9827,-5925)--(9894,-5925)--(9961,-5925)--(10025,-5925)--(10087,-5925)
  --(10145,-5925)--(10198,-5925)--(10247,-5925)--(10289,-5925)--(10326,-5925)
  --(10356,-5925)--(10380,-5925)--(10398,-5925)--(10411,-5925)--(10419,-5925)
  --(10423,-5925)--(10425,-5925);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (6450,-3900)--(6450,-6900);
\draw (7950,-3900)--(7950,-6900);
\pgftext[base,left,at=\pgfqpointxy{10500}{-5025}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$\color{blue}0$}
\pgftext[base,left,at=\pgfqpointxy{6450}{-3750}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$r$}
\pgftext[base,left,at=\pgfqpointxy{7875}{-3750}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$s$}
\pgftext[base,left,at=\pgfqpointxy{10575}{-5550}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$\color{blue}0r$\normalcolor}
\pgfsetdash{}{+0pt}
\draw (5685,-4950)--(10425,-4950);
\endtikzpicture}%


==> figures/bfbm1_anton_2.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 5739
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3999
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\clip(5673,-7062) rectangle (11412,-3063);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{10500}{-6000}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$\color{blue}0rs$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{white}
\draw (11400,-3075)--(11400,-7050);
\pgfsetbeveljoin
\pgfsetstrokecolor{black}
\draw (6450,-4950)--(6450,-4951)--(6451,-4954)--(6454,-4963)--(6458,-4978)--(6464,-4998)
  --(6471,-5022)--(6479,-5048)--(6487,-5074)--(6495,-5099)--(6503,-5122)--(6511,-5142)
  --(6519,-5160)--(6526,-5175)--(6534,-5189)--(6542,-5201)--(6550,-5213)--(6560,-5224)
  --(6571,-5235)--(6583,-5246)--(6596,-5256)--(6610,-5265)--(6625,-5274)--(6641,-5282)
  --(6657,-5290)--(6673,-5297)--(6689,-5304)--(6705,-5309)--(6720,-5315)--(6735,-5320)
  --(6750,-5325)--(6763,-5329)--(6776,-5334)--(6790,-5338)--(6804,-5343)--(6819,-5348)
  --(6835,-5352)--(6851,-5357)--(6868,-5363)--(6885,-5368)--(6903,-5373)--(6920,-5377)
  --(6939,-5382)--(6957,-5387)--(6975,-5391)--(6993,-5396)--(7013,-5400)--(7030,-5404)
  --(7048,-5408)--(7068,-5412)--(7088,-5416)--(7109,-5420)--(7131,-5424)--(7153,-5428)
  --(7177,-5432)--(7200,-5436)--(7223,-5440)--(7247,-5443)--(7269,-5447)--(7291,-5450)
  --(7312,-5453)--(7332,-5456)--(7352,-5458)--(7370,-5460)--(7388,-5463)--(7407,-5465)
  --(7425,-5466)--(7443,-5468)--(7462,-5469)--(7480,-5471)--(7498,-5472)--(7516,-5473)
  --(7534,-5473)--(7552,-5474)--(7569,-5474)--(7585,-5475)--(7602,-5475)--(7617,-5475)
  --(7633,-5475)--(7648,-5475)--(7663,-5475)--(7673,-5475)--(7683,-5475)--(7694,-5475)
  --(7706,-5475)--(7719,-5475)--(7733,-5475)--(7748,-5475)--(7766,-5475)--(7784,-5475)
  --(7805,-5475)--(7827,-5475)--(7852,-5475)--(7879,-5475)--(7907,-5475)--(7938,-5475)
  --(7971,-5475)--(8006,-5475)--(8043,-5475)--(8082,-5475)--(8123,-5475)--(8167,-5475)
  --(8213,-5475)--(8261,-5475)--(8313,-5475)--(8342,-5475)--(8372,-5475)--(8404,-5475)
  --(8437,-5475)--(8472,-5475)--(8508,-5475)--(8546,-5475)--(8587,-5475)--(8629,-5475)
  --(8673,-5475)--(8720,-5475)--(8769,-5475)--(8821,-5475)--(8875,-5475)--(8933,-5475)
  --(8993,-5475)--(9056,-5475)--(9121,-5475)--(9190,-5475)--(9260,-5475)--(9334,-5475)
  --(9409,-5475)--(9486,-5475)--(9563,-5475)--(9642,-5475)--(9720,-5475)--(9797,-5475)
  --(9873,-5475)--(9946,-5475)--(10016,-5475)--(10082,-5475)--(10143,-5475)--(10199,-5475)
  --(10248,-5475)--(10291,-5475)--(10328,-5475)--(10358,-5475)--(10381,-5475)
  --(10399,-5475)--(10411,-5475)--(10419,-5475)--(10423,-5475)--(10425,-5475);
\draw (7950,-5475)--(7950,-5476)--(7950,-5480)--(7950,-5489)--(7951,-5504)--(7952,-5524)
  --(7953,-5546)--(7954,-5569)--(7956,-5590)--(7958,-5609)--(7960,-5626)--(7963,-5641)
  --(7967,-5654)--(7970,-5665)--(7975,-5675)--(7981,-5686)--(7989,-5697)--(7997,-5707)
  --(8006,-5717)--(8017,-5726)--(8028,-5736)--(8040,-5745)--(8053,-5754)--(8065,-5762)
  --(8077,-5771)--(8088,-5779)--(8100,-5788)--(8110,-5795)--(8120,-5803)--(8130,-5811)
  --(8141,-5820)--(8153,-5830)--(8165,-5839)--(8177,-5848)--(8189,-5857)--(8202,-5866)
  --(8214,-5874)--(8226,-5882)--(8238,-5889)--(8250,-5895)--(8263,-5900)--(8270,-5903)
  --(8279,-5906)--(8288,-5908)--(8297,-5911)--(8308,-5913)--(8320,-5915)--(8333,-5916)
  --(8348,-5918)--(8365,-5919)--(8384,-5921)--(8404,-5922)--(8426,-5922)--(8451,-5923)
  --(8477,-5924)--(8506,-5924)--(8536,-5924)--(8568,-5925)--(8603,-5925)--(8639,-5925)
  --(8678,-5925)--(8719,-5925)--(8763,-5925)--(8788,-5925)--(8814,-5925)--(8842,-5925)
  --(8871,-5925)--(8902,-5925)--(8934,-5925)--(8968,-5925)--(9004,-5925)--(9042,-5925)
  --(9082,-5925)--(9125,-5925)--(9170,-5925)--(9218,-5925)--(9268,-5925)--(9322,-5925)
  --(9377,-5925)--(9436,-5925)--(9497,-5925)--(9560,-5925)--(9625,-5925)--(9691,-5925)
  --(9759,-5925)--(9827,-5925)--(9894,-5925)--(9961,-5925)--(10025,-5925)--(10087,-5925)
  --(10145,-5925)--(10198,-5925)--(10247,-5925)--(10289,-5925)--(10326,-5925)
  --(10356,-5925)--(10380,-5925)--(10398,-5925)--(10411,-5925)--(10419,-5925)
  --(10423,-5925)--(10425,-5925);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (6450,-3900)--(6450,-6900);
\draw (7950,-3900)--(7950,-6900);
\pgftext[base,left,at=\pgfqpointxy{10500}{-5025}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$\color{blue}0$}
\pgftext[base,left,at=\pgfqpointxy{6450}{-3750}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$r$}
\pgftext[base,left,at=\pgfqpointxy{7875}{-3750}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$s$}
\pgftext[base,left,at=\pgfqpointxy{10575}{-5550}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$\color{blue}0r$\normalcolor}
\pgfsetdash{}{+0pt}
\draw (5685,-4950)--(10425,-4950);
\endtikzpicture}%


==> figures/bfbm1_article.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 5739
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3999
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\clip(5673,-7062) rectangle (11412,-3063);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{10575}{-6000}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$0rs$}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{white}
\draw (11400,-3075)--(11400,-7050);
\pgfsetbeveljoin
\pgfsetstrokecolor{black}
\draw (6450,-4950)--(6450,-4951)--(6451,-4954)--(6454,-4963)--(6458,-4978)--(6464,-4998)
  --(6471,-5022)--(6479,-5048)--(6487,-5074)--(6495,-5099)--(6503,-5122)--(6511,-5142)
  --(6519,-5160)--(6526,-5175)--(6534,-5189)--(6542,-5201)--(6550,-5213)--(6560,-5224)
  --(6571,-5235)--(6583,-5246)--(6596,-5256)--(6610,-5265)--(6625,-5274)--(6641,-5282)
  --(6657,-5290)--(6673,-5297)--(6689,-5304)--(6705,-5309)--(6720,-5315)--(6735,-5320)
  --(6750,-5325)--(6763,-5329)--(6776,-5334)--(6790,-5338)--(6804,-5343)--(6819,-5348)
  --(6835,-5352)--(6851,-5357)--(6868,-5363)--(6885,-5368)--(6903,-5373)--(6920,-5377)
  --(6939,-5382)--(6957,-5387)--(6975,-5391)--(6993,-5396)--(7013,-5400)--(7030,-5404)
  --(7048,-5408)--(7068,-5412)--(7088,-5416)--(7109,-5420)--(7131,-5424)--(7153,-5428)
  --(7177,-5432)--(7200,-5436)--(7223,-5440)--(7247,-5443)--(7269,-5447)--(7291,-5450)
  --(7312,-5453)--(7332,-5456)--(7352,-5458)--(7370,-5460)--(7388,-5463)--(7407,-5465)
  --(7425,-5466)--(7443,-5468)--(7462,-5469)--(7480,-5471)--(7498,-5472)--(7516,-5473)
  --(7534,-5473)--(7552,-5474)--(7569,-5474)--(7585,-5475)--(7602,-5475)--(7617,-5475)
  --(7633,-5475)--(7648,-5475)--(7663,-5475)--(7673,-5475)--(7683,-5475)--(7694,-5475)
  --(7706,-5475)--(7719,-5475)--(7733,-5475)--(7748,-5475)--(7766,-5475)--(7784,-5475)
  --(7805,-5475)--(7827,-5475)--(7852,-5475)--(7879,-5475)--(7907,-5475)--(7938,-5475)
  --(7971,-5475)--(8006,-5475)--(8043,-5475)--(8082,-5475)--(8123,-5475)--(8167,-5475)
  --(8213,-5475)--(8261,-5475)--(8313,-5475)--(8342,-5475)--(8372,-5475)--(8404,-5475)
  --(8437,-5475)--(8472,-5475)--(8508,-5475)--(8546,-5475)--(8587,-5475)--(8629,-5475)
  --(8673,-5475)--(8720,-5475)--(8769,-5475)--(8821,-5475)--(8875,-5475)--(8933,-5475)
  --(8993,-5475)--(9056,-5475)--(9121,-5475)--(9190,-5475)--(9260,-5475)--(9334,-5475)
  --(9409,-5475)--(9486,-5475)--(9563,-5475)--(9642,-5475)--(9720,-5475)--(9797,-5475)
  --(9873,-5475)--(9946,-5475)--(10016,-5475)--(10082,-5475)--(10143,-5475)--(10199,-5475)
  --(10248,-5475)--(10291,-5475)--(10328,-5475)--(10358,-5475)--(10381,-5475)
  --(10399,-5475)--(10411,-5475)--(10419,-5475)--(10423,-5475)--(10425,-5475);
\draw (7950,-5475)--(7950,-5476)--(7950,-5480)--(7950,-5489)--(7951,-5504)--(7952,-5524)
  --(7953,-5546)--(7954,-5569)--(7956,-5590)--(7958,-5609)--(7960,-5626)--(7963,-5641)
  --(7967,-5654)--(7970,-5665)--(7975,-5675)--(7981,-5686)--(7989,-5697)--(7997,-5707)
  --(8006,-5717)--(8017,-5726)--(8028,-5736)--(8040,-5745)--(8053,-5754)--(8065,-5762)
  --(8077,-5771)--(8088,-5779)--(8100,-5788)--(8110,-5795)--(8120,-5803)--(8130,-5811)
  --(8141,-5820)--(8153,-5830)--(8165,-5839)--(8177,-5848)--(8189,-5857)--(8202,-5866)
  --(8214,-5874)--(8226,-5882)--(8238,-5889)--(8250,-5895)--(8263,-5900)--(8270,-5903)
  --(8279,-5906)--(8288,-5908)--(8297,-5911)--(8308,-5913)--(8320,-5915)--(8333,-5916)
  --(8348,-5918)--(8365,-5919)--(8384,-5921)--(8404,-5922)--(8426,-5922)--(8451,-5923)
  --(8477,-5924)--(8506,-5924)--(8536,-5924)--(8568,-5925)--(8603,-5925)--(8639,-5925)
  --(8678,-5925)--(8719,-5925)--(8763,-5925)--(8788,-5925)--(8814,-5925)--(8842,-5925)
  --(8871,-5925)--(8902,-5925)--(8934,-5925)--(8968,-5925)--(9004,-5925)--(9042,-5925)
  --(9082,-5925)--(9125,-5925)--(9170,-5925)--(9218,-5925)--(9268,-5925)--(9322,-5925)
  --(9377,-5925)--(9436,-5925)--(9497,-5925)--(9560,-5925)--(9625,-5925)--(9691,-5925)
  --(9759,-5925)--(9827,-5925)--(9894,-5925)--(9961,-5925)--(10025,-5925)--(10087,-5925)
  --(10145,-5925)--(10198,-5925)--(10247,-5925)--(10289,-5925)--(10326,-5925)
  --(10356,-5925)--(10380,-5925)--(10398,-5925)--(10411,-5925)--(10419,-5925)
  --(10423,-5925)--(10425,-5925);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (6450,-3900)--(6450,-6900);
\draw (7950,-3900)--(7950,-6900);
\pgftext[base,left,at=\pgfqpointxy{6450}{-3750}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$r$}
\pgftext[base,left,at=\pgfqpointxy{7875}{-3750}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$s$}
\pgftext[base,left,at=\pgfqpointxy{10575}{-5550}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$0r$}
\pgftext[base,left,at=\pgfqpointxy{10575}{-5025}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$0$}
\pgfsetdash{}{+0pt}
\draw (5685,-4950)--(10425,-4950);
\endtikzpicture}%


==> figures/bfbm1_new.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 5193
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3396
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\clip(5673,-6912) rectangle (10866,-3516);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{9000}{-4275}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$abc$}
\pgfsetbeveljoin
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{black}
\draw (6450,-4950)--(6450,-4951)--(6451,-4954)--(6454,-4963)--(6458,-4978)--(6464,-4998)
  --(6471,-5022)--(6479,-5048)--(6487,-5074)--(6495,-5099)--(6503,-5122)--(6511,-5142)
  --(6519,-5160)--(6526,-5175)--(6534,-5189)--(6542,-5201)--(6550,-5213)--(6560,-5224)
  --(6571,-5235)--(6583,-5246)--(6596,-5256)--(6610,-5265)--(6625,-5274)--(6641,-5282)
  --(6657,-5290)--(6673,-5297)--(6689,-5304)--(6705,-5309)--(6720,-5315)--(6735,-5320)
  --(6750,-5325)--(6763,-5329)--(6776,-5334)--(6790,-5338)--(6804,-5343)--(6819,-5348)
  --(6835,-5352)--(6851,-5357)--(6868,-5363)--(6885,-5368)--(6903,-5373)--(6920,-5377)
  --(6939,-5382)--(6957,-5387)--(6975,-5391)--(6993,-5396)--(7013,-5400)--(7030,-5404)
  --(7048,-5408)--(7068,-5412)--(7088,-5416)--(7109,-5420)--(7131,-5424)--(7153,-5428)
  --(7177,-5432)--(7200,-5436)--(7223,-5440)--(7247,-5443)--(7269,-5447)--(7291,-5450)
  --(7312,-5453)--(7332,-5456)--(7352,-5458)--(7370,-5460)--(7388,-5463)--(7407,-5465)
  --(7425,-5466)--(7443,-5468)--(7462,-5469)--(7480,-5471)--(7498,-5472)--(7516,-5473)
  --(7534,-5473)--(7552,-5474)--(7569,-5474)--(7585,-5475)--(7602,-5475)--(7617,-5475)
  --(7633,-5475)--(7648,-5475)--(7663,-5475)--(7673,-5475)--(7683,-5475)--(7694,-5475)
  --(7706,-5475)--(7719,-5475)--(7733,-5475)--(7748,-5475)--(7766,-5475)--(7784,-5475)
  --(7805,-5475)--(7827,-5475)--(7852,-5475)--(7879,-5475)--(7907,-5475)--(7938,-5475)
  --(7971,-5475)--(8006,-5475)--(8043,-5475)--(8082,-5475)--(8123,-5475)--(8167,-5475)
  --(8213,-5475)--(8261,-5475)--(8313,-5475)--(8342,-5475)--(8372,-5475)--(8404,-5475)
  --(8437,-5475)--(8472,-5475)--(8508,-5475)--(8546,-5475)--(8587,-5475)--(8629,-5475)
  --(8673,-5475)--(8720,-5475)--(8769,-5475)--(8821,-5475)--(8875,-5475)--(8933,-5475)
  --(8993,-5475)--(9056,-5475)--(9121,-5475)--(9190,-5475)--(9260,-5475)--(9334,-5475)
  --(9409,-5475)--(9486,-5475)--(9563,-5475)--(9642,-5475)--(9720,-5475)--(9797,-5475)
  --(9873,-5475)--(9946,-5475)--(10016,-5475)--(10082,-5475)--(10143,-5475)--(10199,-5475)
  --(10248,-5475)--(10291,-5475)--(10328,-5475)--(10358,-5475)--(10381,-5475)
  --(10399,-5475)--(10411,-5475)--(10419,-5475)--(10423,-5475)--(10425,-5475);
\draw (7950,-5475)--(7950,-5476)--(7950,-5480)--(7950,-5489)--(7951,-5504)--(7952,-5524)
  --(7953,-5546)--(7954,-5569)--(7956,-5590)--(7958,-5609)--(7960,-5626)--(7963,-5641)
  --(7967,-5654)--(7970,-5665)--(7975,-5675)--(7981,-5686)--(7989,-5697)--(7997,-5707)
  --(8006,-5717)--(8017,-5726)--(8028,-5736)--(8040,-5745)--(8053,-5754)--(8065,-5762)
  --(8077,-5771)--(8088,-5779)--(8100,-5788)--(8110,-5795)--(8120,-5803)--(8130,-5811)
  --(8141,-5820)--(8153,-5830)--(8165,-5839)--(8177,-5848)--(8189,-5857)--(8202,-5866)
  --(8214,-5874)--(8226,-5882)--(8238,-5889)--(8250,-5895)--(8263,-5900)--(8270,-5903)
  --(8279,-5906)--(8288,-5908)--(8297,-5911)--(8308,-5913)--(8320,-5915)--(8333,-5916)
  --(8348,-5918)--(8365,-5919)--(8384,-5921)--(8404,-5922)--(8426,-5922)--(8451,-5923)
  --(8477,-5924)--(8506,-5924)--(8536,-5924)--(8568,-5925)--(8603,-5925)--(8639,-5925)
  --(8678,-5925)--(8719,-5925)--(8763,-5925)--(8788,-5925)--(8814,-5925)--(8842,-5925)
  --(8871,-5925)--(8902,-5925)--(8934,-5925)--(8968,-5925)--(9004,-5925)--(9042,-5925)
  --(9082,-5925)--(9125,-5925)--(9170,-5925)--(9218,-5925)--(9268,-5925)--(9322,-5925)
  --(9377,-5925)--(9436,-5925)--(9497,-5925)--(9560,-5925)--(9625,-5925)--(9691,-5925)
  --(9759,-5925)--(9827,-5925)--(9894,-5925)--(9961,-5925)--(10025,-5925)--(10087,-5925)
  --(10145,-5925)--(10198,-5925)--(10247,-5925)--(10289,-5925)--(10326,-5925)
  --(10356,-5925)--(10380,-5925)--(10398,-5925)--(10411,-5925)--(10419,-5925)
  --(10423,-5925)--(10425,-5925);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (6450,-3900)--(6450,-6900);
\draw (7950,-3900)--(7950,-6900);
\pgftext[base,left,at=\pgfqpointxy{10650}{-4950}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}0}
\pgftext[base,left,at=\pgfqpointxy{10575}{-5475}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}0s}
\pgftext[base,left,at=\pgfqpointxy{10575}{-5925}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}0sr}
\pgftext[base,left,at=\pgfqpointxy{6450}{-3675}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}\$s\$}
\pgftext[base,left,at=\pgfqpointxy{7950}{-3675}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}r}
\pgftext[base,left,at=\pgfqpointxy{7050}{-4425}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}mehr}
\pgfsetdash{}{+0pt}
\draw (5685,-4950)--(10425,-4950);
\endtikzpicture}%


==> figures/bfbm2.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 5974
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 4497
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga1,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth\ifpgfarrowopen o\fi},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.1\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.45\pgfarrowlinewidth
    \pgfarrowssetlineend{+\dimen9}
    \dimen9 -\pgfarrowlength\advance\dimen9 by-0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathclose
    \ifpgfarrowopen\pgfusepathqstroke\else\pgfsetfillcolor{.}
	\ifdim\pgfarrowlinewidth>0pt\pgfusepathqfillstroke\else\pgfusepathqfill\fi\fi
  }
}
\clip(4935,-7887) rectangle (10909,-3390);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{4950}{-5700}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$0=(0,0)$}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga1}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetdash{{+60\XFigu}{+60\XFigu}}{++0pt}
\pgfsetstrokecolor{black}
\draw (8325,-6000) arc[start angle=+370.5, end angle=+169.5, radius=+572.1];
\draw (10800,-6000) arc[start angle=+-18.0, end angle=+198.0, radius=+315.4];
\draw (10200,-6000) arc[start angle=+20.30, end angle=+152.55, radius=+657.4];
\draw (7800,-6000) arc[start angle=+333.88, end angle=+173.60, radius=+951.5];
\draw (9000,-6600) arc[start angle=+326.31, end angle=+160.56, radius=+676];
\draw (9000,-5400) arc[start angle=+24.70, end angle=+155.30, radius=+2063.9];
\pgfsetarrowsend{}
\pgfsetdash{}{+0pt}
\draw (6600,-5400)--(6600,-6000)--(10800,-6000);
\draw (8400,-6000)--(8400,-6600)--(10800,-6600);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (8400,-7875)--(8400,-3600);
\draw (10800,-3600)--(10800,-7800);
\draw (9600,-3600)--(9600,-7800);
\draw (6600,-3600)--(6600,-7800);
\pgfsetdash{}{+0pt}
\draw (5250,-5400)--(10800,-5400);
\pgftext[base,left,at=\pgfqpointxy{6450}{-3525}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$sn$}
\pgftext[base,left,at=\pgfqpointxy{8325}{-3525}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$rn$}
\pgftext[base,left,at=\pgfqpointxy{10725}{-3525}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$tn$}
\pgftext[base,left,at=\pgfqpointxy{9525}{-3525}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$xn$}
\pgftext[base,left,at=\pgfqpointxy{9225}{-5325}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$xn = (0, xn)$}
\pgftext[base,left,at=\pgfqpointxy{9225}{-6525}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$(0sr, xn)$}
\pgftext[base,left,at=\pgfqpointxy{9300}{-5925}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$(0s, xn)$}
\pgftext[base,left,at=\pgfqpointxy{7650}{-5925}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$(0s, rn)=(sr, rn)$}
\pgftext[base,left,at=\pgfqpointxy{5775}{-5250}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$sn=(0,sn)=(0s, sn)=(0sr,sn)$}
\pgfsetarrowsend{xfiga1}
\pgfsetdash{{+60\XFigu}{+60\XFigu}}{++0pt}
\draw (10800,-6600) arc[start angle=+360.45, end angle=+179.55, radius=+600];
\endtikzpicture}%


==> figures/bfbm_1_new.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 5193
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3396
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\clip(5673,-6912) rectangle (10866,-3516);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{6450}{-3675}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}\$s\$}
\pgfsetbeveljoin
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{black}
\draw (6450,-4950)--(6450,-4951)--(6451,-4954)--(6454,-4963)--(6458,-4978)--(6464,-4998)
  --(6471,-5022)--(6479,-5048)--(6487,-5074)--(6495,-5099)--(6503,-5122)--(6511,-5142)
  --(6519,-5160)--(6526,-5175)--(6534,-5189)--(6542,-5201)--(6550,-5213)--(6560,-5224)
  --(6571,-5235)--(6583,-5246)--(6596,-5256)--(6610,-5265)--(6625,-5274)--(6641,-5282)
  --(6657,-5290)--(6673,-5297)--(6689,-5304)--(6705,-5309)--(6720,-5315)--(6735,-5320)
  --(6750,-5325)--(6763,-5329)--(6776,-5334)--(6790,-5338)--(6804,-5343)--(6819,-5348)
  --(6835,-5352)--(6851,-5357)--(6868,-5363)--(6885,-5368)--(6903,-5373)--(6920,-5377)
  --(6939,-5382)--(6957,-5387)--(6975,-5391)--(6993,-5396)--(7013,-5400)--(7030,-5404)
  --(7048,-5408)--(7068,-5412)--(7088,-5416)--(7109,-5420)--(7131,-5424)--(7153,-5428)
  --(7177,-5432)--(7200,-5436)--(7223,-5440)--(7247,-5443)--(7269,-5447)--(7291,-5450)
  --(7312,-5453)--(7332,-5456)--(7352,-5458)--(7370,-5460)--(7388,-5463)--(7407,-5465)
  --(7425,-5466)--(7443,-5468)--(7462,-5469)--(7480,-5471)--(7498,-5472)--(7516,-5473)
  --(7534,-5473)--(7552,-5474)--(7569,-5474)--(7585,-5475)--(7602,-5475)--(7617,-5475)
  --(7633,-5475)--(7648,-5475)--(7663,-5475)--(7673,-5475)--(7683,-5475)--(7694,-5475)
  --(7706,-5475)--(7719,-5475)--(7733,-5475)--(7748,-5475)--(7766,-5475)--(7784,-5475)
  --(7805,-5475)--(7827,-5475)--(7852,-5475)--(7879,-5475)--(7907,-5475)--(7938,-5475)
  --(7971,-5475)--(8006,-5475)--(8043,-5475)--(8082,-5475)--(8123,-5475)--(8167,-5475)
  --(8213,-5475)--(8261,-5475)--(8313,-5475)--(8342,-5475)--(8372,-5475)--(8404,-5475)
  --(8437,-5475)--(8472,-5475)--(8508,-5475)--(8546,-5475)--(8587,-5475)--(8629,-5475)
  --(8673,-5475)--(8720,-5475)--(8769,-5475)--(8821,-5475)--(8875,-5475)--(8933,-5475)
  --(8993,-5475)--(9056,-5475)--(9121,-5475)--(9190,-5475)--(9260,-5475)--(9334,-5475)
  --(9409,-5475)--(9486,-5475)--(9563,-5475)--(9642,-5475)--(9720,-5475)--(9797,-5475)
  --(9873,-5475)--(9946,-5475)--(10016,-5475)--(10082,-5475)--(10143,-5475)--(10199,-5475)
  --(10248,-5475)--(10291,-5475)--(10328,-5475)--(10358,-5475)--(10381,-5475)
  --(10399,-5475)--(10411,-5475)--(10419,-5475)--(10423,-5475)--(10425,-5475);
\draw (7950,-5475)--(7950,-5476)--(7950,-5480)--(7950,-5489)--(7951,-5504)--(7952,-5524)
  --(7953,-5546)--(7954,-5569)--(7956,-5590)--(7958,-5609)--(7960,-5626)--(7963,-5641)
  --(7967,-5654)--(7970,-5665)--(7975,-5675)--(7981,-5686)--(7989,-5697)--(7997,-5707)
  --(8006,-5717)--(8017,-5726)--(8028,-5736)--(8040,-5745)--(8053,-5754)--(8065,-5762)
  --(8077,-5771)--(8088,-5779)--(8100,-5788)--(8110,-5795)--(8120,-5803)--(8130,-5811)
  --(8141,-5820)--(8153,-5830)--(8165,-5839)--(8177,-5848)--(8189,-5857)--(8202,-5866)
  --(8214,-5874)--(8226,-5882)--(8238,-5889)--(8250,-5895)--(8263,-5900)--(8270,-5903)
  --(8279,-5906)--(8288,-5908)--(8297,-5911)--(8308,-5913)--(8320,-5915)--(8333,-5916)
  --(8348,-5918)--(8365,-5919)--(8384,-5921)--(8404,-5922)--(8426,-5922)--(8451,-5923)
  --(8477,-5924)--(8506,-5924)--(8536,-5924)--(8568,-5925)--(8603,-5925)--(8639,-5925)
  --(8678,-5925)--(8719,-5925)--(8763,-5925)--(8788,-5925)--(8814,-5925)--(8842,-5925)
  --(8871,-5925)--(8902,-5925)--(8934,-5925)--(8968,-5925)--(9004,-5925)--(9042,-5925)
  --(9082,-5925)--(9125,-5925)--(9170,-5925)--(9218,-5925)--(9268,-5925)--(9322,-5925)
  --(9377,-5925)--(9436,-5925)--(9497,-5925)--(9560,-5925)--(9625,-5925)--(9691,-5925)
  --(9759,-5925)--(9827,-5925)--(9894,-5925)--(9961,-5925)--(10025,-5925)--(10087,-5925)
  --(10145,-5925)--(10198,-5925)--(10247,-5925)--(10289,-5925)--(10326,-5925)
  --(10356,-5925)--(10380,-5925)--(10398,-5925)--(10411,-5925)--(10419,-5925)
  --(10423,-5925)--(10425,-5925);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (6450,-3900)--(6450,-6900);
\draw (7950,-3900)--(7950,-6900);
\pgftext[base,left,at=\pgfqpointxy{10650}{-4950}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}0}
\pgftext[base,left,at=\pgfqpointxy{10575}{-5475}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}0s}
\pgftext[base,left,at=\pgfqpointxy{10575}{-5925}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}0sr}
\pgftext[base,left,at=\pgfqpointxy{7950}{-3675}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}r}
\pgfsetdash{}{+0pt}
\draw (5685,-4950)--(10425,-4950);
\endtikzpicture}%


==> figures/bfbm_2_arian_b.tikz <==
{\pgfkeys{/pgf/fpu/.try=false}%
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 6207
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 5196
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=3946sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu3946sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\pgfdeclarearrow{
  name = xfiga0,
  parameters = {
    \the\pgfarrowlinewidth \the\pgfarrowlength \the\pgfarrowwidth},
  defaults = {
	  line width=+7.5\XFigu, length=+120\XFigu, width=+60\XFigu},
  setup code = {
    % miter protrusion = thk * sqrt(wd^2 + (tipmv*len)^2) / (2 * wd)
    \dimen7 2.15\pgfarrowlength\pgfmathveclen{\the\dimen7}{\the\pgfarrowwidth}
    \dimen7 2\pgfarrowwidth\pgfmathdivide{\pgfmathresult}{\the\dimen7}
    \dimen7 \pgfmathresult\pgfarrowlinewidth
    \pgfarrowssettipend{+\dimen7}
    \pgfarrowssetbackend{+-\pgfarrowlength}
    \dimen9 -0.5\pgfarrowlinewidth
    \pgfarrowssetvisualbackend{+\dimen9}
    \pgfarrowssetlineend{+-0.5\pgfarrowlinewidth}
    \pgfarrowshullpoint{+\dimen7}{+0pt}
    \pgfarrowsupperhullpoint{+-\pgfarrowlength}{+0.5\pgfarrowwidth}
    \pgfarrowssavethe\pgfarrowlinewidth
    \pgfarrowssavethe\pgfarrowlength
    \pgfarrowssavethe\pgfarrowwidth
  },
  drawing code = {\pgfsetdash{}{+0pt}
    \ifdim\pgfarrowlinewidth=\pgflinewidth\else\pgfsetlinewidth{+\pgfarrowlinewidth}\fi
    \pgfpathmoveto{\pgfqpoint{-\pgfarrowlength}{0.5\pgfarrowwidth}}
    \pgfpathlineto{\pgfqpoint{0pt}{0pt}}
    \pgfpathlineto{\pgfqpoint{-\pgfarrowlength}{-0.5\pgfarrowwidth}}
    \pgfusepathqstroke
  }
}
\clip(4035,-9012) rectangle (10242,-3816);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{7800}{-3975}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$sn$}
\pgfsetarrows{[line width=7.5\XFigu]}
\pgfsetarrowsend{xfiga0}
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetdash{}{+0pt}
\pgfsetstrokecolor{blue}
\draw (7425,-5400) arc[start angle=+8.1, end angle=+171.9, radius=+265.2];
\draw (6900,-5400) arc[start angle=+33.69, end angle=+146.31, radius=+676];
\draw (5775,-5400) arc[start angle=+39.47, end angle=+140.53, radius=+825.9];
\pgfsetstrokecolor{red}
\draw (8100,-6600) arc[start angle=+-59.12, end angle=+-120.88, radius=+2119.1];
\draw (5925,-6600) arc[start angle=+270.95, end angle=+171.42, radius=+1044.4];
\pgfsetstrokecolor{magenta}
\draw (8775,-7800) arc[start angle=+-22.2, end angle=+-157.8, radius=+364.4];
\draw (8100,-7800) arc[start angle=+-98.02, end angle=+-175.68, radius=+1311.7];
\draw (6975,-6600) arc[start angle=+-27.38, end angle=+-152.62, radius=+591.2];
\pgfsetcolor{blue}
\filldraw  (8550,-5400) circle [radius=+75];
\filldraw  (7425,-5400) circle [radius=+75];
\filldraw  (6900,-5400) circle [radius=+75];
\filldraw  (5775,-5400) circle [radius=+75];
\filldraw  (4500,-5400) circle [radius=+75];
\pgfsetcolor{red}
\filldraw  (8100,-6600) circle [radius=+75];
\filldraw  (5925,-6600) circle [radius=+75];
\filldraw  (4875,-5400) circle [radius=+75];
\pgfsetcolor{magenta}
\filldraw  (8775,-7800) circle [radius=+75];
\filldraw  (8100,-7800) circle [radius=+75];
\filldraw  (6975,-6600) circle [radius=+75];
\pgfsetstrokecolor{black}
\pgfsetdash{}{+0pt}
\pgfsetarrowsend{}
\draw (7800,-7800)--(9000,-7800);
\draw (5400,-6600)--(9000,-6600);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (9000,-4200)--(9000,-9000);
\draw (7800,-4200)--(7800,-6600);
\pgfsetstrokecolor{white}
\pgfsetarrowsend{xfiga0}
\draw (10200,-4200)--(10200,-8400);
\pgfsetstrokecolor{black}
\pgfsetarrowsend{}
\draw (4200,-4200)--(4200,-9000);
\pgfsetdash{}{+0pt}
\draw (4200,-5400)--(4800,-5400)--(9000,-5400);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (5400,-4200)--(5400,-5400);
\pgfsetdash{{+60\XFigu}{+60\XFigu}}{++0pt}
\draw (5400,-5400)--(5400,-6600);
\draw (7800,-6600)--(7800,-7800);
\pgfsetdash{{+15\XFigu}{+45\XFigu}}{+15\XFigu}
\draw (5400,-6600)--(5400,-9000);
\draw (7800,-7800)--(7800,-9000);
\pgfsetfillcolor{black}
\pgftext[base,left,at=\pgfqpointxy{8850}{-3975}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$tn$}
\pgftext[base,left,at=\pgfqpointxy{4050}{-3975}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$0$}
\pgftext[base,left,at=\pgfqpointxy{5400}{-3975}] {\fontsize{12}{14.4}\usefont{T1}{ptm}{m}{n}$rn$}
\pgfsetarrowsend{xfiga0}
\pgfsetdash{}{+0pt}
\pgfsetstrokecolor{blue}
\draw (8550,-5400) arc[start angle=+33.69, end angle=+146.31, radius=+676];
\endtikzpicture}%

